GeoSim.AI: AI assistants for numerical simulations in geomechanics

The ability to accomplish tasks via natural language instructions is one of the most efficient forms of interaction between humans and technology. This efficiency has been translated into practical applications with generative AI tools now allowing users to get things done through natural language queries. The emergence of advanced Large Language Models (LLMs) marks a pivotal shift in this direction. With ongoing advancements in the field of generative AI, integrating natural language commands into sophisticated technical fields in science and engineering is becoming increasingly feasible. This paper introduces GeoSim.AI - a suite of AI assistants for numerical simulations in geomechanics - thereby demonstrating the transformative potential of generative AI in geotechnical engineering. We investigate how AI assistants powered by LLMs can streamline the process of creating complex simulation inputs and interpreting results by translating natural language instructions or image inputs into precise technical commands and scripts. This approach aims to bridge the gap between human intent and the intricate requirements of numerical modeling tools, potentially revolutionizing how researchers and engineers interact with simulation software. We present demonstrations involving AI assistants for performing slope stability analyses in various software packages. The demonstrations highlight the potential of this technology to significantly enhance productivity and accessibility in computational geomechanics. GeoSim.AI is under active development, continuously expanding the suite of AI assistants for various numerical simulation problems in geotechnical engineering.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

